CST5: Data Augmentation for Code-Switched Semantic Parsing

Extending semantic parsers to code-switched input has been a challenging problem, primarily due to a lack of supervised training data. In this work, we introduce CST5, a new data augmentation technique that finetunes a T5 model using a small seed set ($\approx$100 utterances) to generate code-switched utterances from English utterances. We show that CST5 generates high quality code-switched data, both intrinsically (per human evaluation) and extrinsically by comparing baseline models which are trained without data augmentation to models which are trained with augmented data. Empirically we observe that using CST5, one can achieve the same semantic parsing performance by using up to 20x less labeled data. To aid further research in this area, we are also releasing (a) Hinglish-TOP, the largest human annotated code-switched semantic parsing dataset to date, containing 10k human annotated Hindi-English (Hinglish) code-switched utterances, and (b) Over 170K CST5 generated code-switched utterances from the TOPv2 dataset. Human evaluation shows that both the human annotated data as well as the CST5 generated data is of good quality.

==> domain_data.txt <==
alarm,event,messaging,music,navigation,reminder,timer,weather,size
64.3,71.4,61.5,73.6,63.4,28.0,59.0,71.1,100
66.8,79.6,72.5,83.7,74.5,43.6,76.0,80.7,500
74.2,79.8,76.1,87.1,77.3,48.8,79.5,84.4,1000
78.2,83.9,77.7,88.1,80.0,55.6,82.6,86.2,2000
77.7,83.7,78.3,89.0,81.1,58.8,84.7,86.0,3000

==> ema_data.txt <==
baseline,cst5,baseline-xxl,cst5-xxl,size
6.4,25.0,20.3,60.6,100
28.8,39.3,42.0,70.8,500
39.6,49.2,53.9,75.0,1000
48.9,66.8,60.5,78.3,2000
53.7,69.1,64.7,79.1,3000
